Effective parameterization of absorption by gaseous species and unknown UV absorber in 125-400 nm region of Venus atmosphere

We present an effective parameterization of molecular absorption of shortwave solar radiation in Venus atmosphere. It is addressed to general circulation modeling to accelerate radiative transfer calculations in the spectral interval 125 -- 400 nm (25000 -- 80000 cm$^{-1}$ ). In F-UV and M-UV regions strong absorption of CO$_2$ ans SO$_2$ enables to parameterize gaseous absorption with only three effective cross-sections. In N-UV region absorption of SO$_2$ and the unknown UV absorber are parameterized with six effective cross-sections for each species. For treatment of Rayleigh scattering and optical properties of Venus clouds eight effective spectral points are recommended. Parameterizations were validated by the original reference line-by-line Monte-Carlo radiative transfer model. The outcome of the validation shows the discrepancy in fluxes less than 3%. Thus, it takes only eight-fold solution of radiative transfer equations to correctly describe solar fluxes and heating rates in the whole ultraviolet region.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

